Visual IRL for Human-Like Robotic Manipulation

We present a novel method for collaborative robots (cobots) to learn manipulation tasks and perform them in a human-like manner. Our method falls under the learn-from-observation (LfO) paradigm, where robots learn to perform tasks by observing human actions, which facilitates quicker integration into industrial settings compared to programming from scratch. We introduce Visual IRL that uses the RGB-D keypoints in each frame of the observed human task performance directly as state features, which are input to inverse reinforcement learning (IRL). The inversely learned reward function, which maps keypoints to reward values, is transferred from the human to the cobot using a novel neuro-symbolic dynamics model, which maps human kinematics to the cobot arm. This model allows similar end-effector positioning while minimizing joint adjustments, aiming to preserve the natural dynamics of human motion in robotic manipulation. In contrast with previous techniques that focus on end-effector placement only, our method maps multiple joint angles of the human arm to the corresponding cobot joints. Moreover, it uses an inverse kinematics model to then minimally adjust the joint angles, for accurate end-effector positioning. We evaluate the performance of this approach on two different realistic manipulation tasks. The first task is produce processing, which involves picking, inspecting, and placing onions based on whether they are blemished. The second task is liquid pouring, where the robot picks up bottles, pours the contents into designated containers, and disposes of the empty bottles. Our results demonstrate advances in human-like robotic manipulation, leading to more human-robot compatibility in manufacturing applications.

==> csvs/actions.csv <==
0.039,-0.13
-0.087,0.139
0.085,-0.047
-0.024,0.041
0.13,-0.075
-0.109,0.036
-0.005,0.029
0.01,-0.116
-0.086,0.124
0.093,0.001
0.001,-0.147
-0.071,0.156
0.062,-0.052
0.018,0.028
-0.016,-0.148
-0.071,0.159
0.074,-0.029
0.03,0.025
-0.027,-0.159
-0.055,0.167
0.047,-0.033
0.049,0.028
0.058,-0.08
-0.103,0.055
0.056,0.015
0.038,-0.075
-0.09,0.059

==> csvs/body_pose_pred_model_evaluation_results.csv <==
Joint_Axis,MSE,RMSE,MAE,R2
Hip_Y,9.113408e-05,0.009546418,0.008193009,0.8978669630611148
Hip_Z,9.3073875e-05,0.00964748,0.007862024,0.28943161415625906
Hip_X,8.804385e-05,0.009383169,0.007238338,0.5795540627158864
Shoulder_Y,6.2446015e-05,0.0079022795,0.0059561008,0.9753331223859871
Shoulder_Z,6.752312e-05,0.008217245,0.0065995324,0.5912789813531345
Shoulder_X,0.00012175061,0.011034066,0.00824965,0.9011979002994956
Elbow_Y,7.6142045e-05,0.008725941,0.006753951,0.997170463692471
Elbow_Z,0.00016918765,0.013007215,0.010788565,0.9287710389597338
Elbow_X,0.00039652668,0.019912977,0.016014686,0.8800788401118423
Wrist_Y,2.1896669e-05,0.0046793874,0.0038219998,0.999715111868062
Wrist_Z,0.00023549957,0.015345995,0.014219425,0.994871548167692
Wrist_X,0.0005141754,0.022675436,0.018775865,0.9806125266383415


==> csvs/conveyor_box_xy.csv <==
conveyor,0.5,0.88
box,0.75,0.90

==> csvs/hand_pose_pred_model_evaluation_results.csv <==
Joint,Coordinate,MSE,RMSE,MAE,R2
Thumb Tip,Y,0.00012579792,0.011215967,0.0077889254,0.9938493367658613
Index Finger Tip,Y,8.403117e-05,0.009166852,0.0070198737,0.9970526443456084
Thumb Tip,Z,0.00032791524,0.01810843,0.011856223,0.9960763953558776
Index Finger Tip,Z,0.0005838833,0.024163678,0.017306942,0.994590807299417
Thumb Tip,X,0.00051436404,0.022679595,0.01710961,0.845779416463321
Index Finger Tip,X,0.0007610814,0.027587704,0.016152766,0.8204334371923862


==> csvs/human_body_ik_2d_results.csv <==
Joint,MSE,RMSE,MAE,R2
nose,[196.21706   59.531216],[14.00775   7.715647],[11.716733   5.9683337],[0.93783392 0.92363455]
left_eye,[513.4308   127.076965],[22.659012 11.272842],[17.166107  8.30382 ],[0.76581347 0.80298868]
right_eye,[96.862076 65.128044],[9.841853 8.070195],[7.333385 6.384453],[0.97225348 0.89286159]
left_ear,[61.55325  16.724361],[7.8455877 4.089543 ],[6.2437487 2.9796715],[0.88300213 0.72565768]
right_ear,[168.60849   26.408426],[12.984933  5.138913],[9.076635  3.9178162],[0.86005519 0.71375203]
left_shoulder,[83.0764   13.450684],[9.114626  3.6675174],[7.354756  2.7997112],[0.71013888 0.83285901]
right_shoulder,[44.201702 10.797001],[6.648436 3.285879],[4.8156176 2.6285815],[0.94301925 0.8825037 ]
left_elbow,[47.151173 26.330439],[6.866671  5.1313195],[4.600299  4.0523877],[0.75499487 0.90859191]
right_elbow,[87.21043  28.488386],[9.338653  5.3374515],[6.8591995 3.7275388],[0.99090478 0.97676001]
left_wrist,[50.279194 41.966328],[7.090782  6.4781423],[5.2168336 4.375853 ],[0.99288385 0.96335909]
left_hip,[19.537657 17.530394],[4.420142 4.186931],[3.4853604 3.2181551],[0.8666952  0.50242539]
right_hip,[44.42619  28.976954],[6.6652975 5.3830247],[5.630048 4.337367],[0.85470561 0.43280005]
left_knee,[1.235478  1.0088824],[1.1115206 1.0044314],[0.87784994 0.7799726 ],[-24226.18178322 -55268.33737273]
right_knee,[24.644423 28.943666],[4.964315 5.379932],[4.1194277 4.5826917],[-0.37101768 -0.19673477]


==> csvs/human_ik_model_evaluation_results.csv <==
,MSE,RMSE,MAE,R2
Hip_Y,3.920093e-05,0.0062610647,0.0048699426,0.95861695650276
Hip_Z,4.1201813e-05,0.006418864,0.005298847,0.6810165287339585
Hip_X,0.00011005464,0.010490693,0.00798707,0.1917848974097328
Shoulder_Y,8.0917525e-05,0.008995417,0.0063817305,0.9706896345964111
Shoulder_Z,7.816121e-05,0.008840883,0.0073872088,0.5691440491585817
Shoulder_X,0.00015410523,0.012413912,0.009445375,0.8792988613262805
Elbow_Y,0.00015072414,0.012276976,0.008208242,0.9948569320817146
Elbow_Z,0.0001190173,0.010909505,0.008525509,0.9616659405904578
Elbow_X,0.00021724962,0.0147393895,0.0107117975,0.9271454332097517


==> csvs/mediapipe_detection_stats.csv <==
nose,left_eye,right_eye,left_ear,right_ear,left_shoulder,right_shoulder,left_elbow,right_elbow,left_wrist,right_wrist,left_hip,right_hip,left_knee,right_knee,left_ankle,right_ankle,average
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,100.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,100.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,100.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,100.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,100.0,100.0,0.0,100.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,100.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,100.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,100.0,100.0,0.0,100.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,100.0,100.0,0.0,100.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,100.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,100.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,100.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,100.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94117647058824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47058823529412
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58823529411765
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82352941176471
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588235294117


==> csvs/mediapipe_summary.csv <==
,nose,left_eye,right_eye,left_ear,right_ear,left_shoulder,right_shoulder,left_elbow,right_elbow,left_wrist,right_wrist,left_hip,right_hip,left_knee,right_knee,left_ankle,right_ankle,average
Average,97.75,97.75,97.75,97.75,97.75,97.75,97.75,43.666,84.472,6.722,63.75,97.75,97.75,0.0,0.361,0.0,0.0,63.454
Standard Deviation,14.832,14.832,14.832,14.832,14.832,14.832,14.832,49.604,36.222,25.044,48.079,14.832,14.832,0.0,5.999,0.0,0.0,11.747945918752333
Average ± Standard Deviation,97.75 ± 14.832,97.75 ± 14.832,97.75 ± 14.832,97.75 ± 14.832,97.75 ± 14.832,97.75 ± 14.832,97.75 ± 14.832,43.667 ± 49.604,84.472 ± 36.222,6.722 ± 25.044,63.75 ± 48.079,97.75 ± 14.832,97.75 ± 14.832,0.0 ± 0.0,0.361 ± 5.999,0.0 ± 0.0,0.0 ± 0.0,63.454 ± 11.748


==> csvs/min_max_actions.csv <==
min_action,-0.109,-0.159
max_action,0.13,0.167

==> csvs/min_max_start_state.csv <==
min_state,0.132,0.199,-1,-1,-0.2,-1,-1,-0.2,-1,-1,-0.2,-1,-1,-0.2,-1,-1,-0.2,-1,-1,-0.2,-1,-1,-0.2,-1,-1,-0.2
max_state,0.325,0.375,1,1,0.2,1,1,0.2,1,1,0.2,1,1,0.2,1,1,0.2,1,1,0.2,1,1,0.2,1,1,0.2

==> csvs/min_max_states.csv <==
min_state,0.132,0.199,-1,-1,-0.2,-1,-1,-0.2,-1,-1,-0.2,-1,-1,-0.2,-1,-1,-0.2,-1,-1,-0.2,-1,-1,-0.2,-1,-1,-0.2
max_state,0.325,0.375,1,1,0.2,1,1,0.2,1,1,0.2,1,1,0.2,1,1,0.2,1,1,0.2,1,1,0.2,1,1,0.2

==> csvs/robot_fk_results_v3.csv <==
MSE,RMSE,MAE,R2
0.0024951196,0.049951173,0.03267193,0.9809854828058416


==> csvs/start_state.csv <==
0.18,0.364,0.333,0.82,0.2,0.374,0.844,0,0.414,0.812,0.2,0.452,0.837,0.2,0.482,0.793,0.2,0.523,0.81,0.2,0.561,0.831,0,0.584,0.792,0

==> csvs/states.csv <==
0.18,0.364,0.333,0.82,0.2,0.374,0.844,0,0.414,0.812,0.2,0.452,0.837,0.2,0.482,0.793,0.2,0.523,0.81,0.2,0.561,0.831,0,0.584,0.792,0
0.219,0.234,0.431,0.352,0.2,0.374,0.844,0,0.414,0.812,0.2,0.452,0.836,0.2,0.482,0.794,0.2,0.523,0.811,0.2,0.561,0.831,0,0.584,0.792,0
0.132,0.373,0.212,0.809,0.2,0.373,0.844,0,0.414,0.812,0.2,0.452,0.836,0.2,0.482,0.794,0.2,0.523,0.811,0.2,0.561,0.831,0,0.584,0.792,0
0.217,0.326,0.216,0.809,0.2,0.374,0.844,0,0.414,0.812,0.2,0.452,0.836,0.2,0.482,0.794,0.2,0.523,0.811,0.2,0.561,0.831,0,0.584,0.792,0
0.193,0.367,0.216,0.809,0.2,0.374,0.84,0,0.414,0.812,0.2,0.452,0.836,0.2,0.482,0.794,0.2,0.523,0.81,0.2,0.561,0.831,0,0.584,0.792,0
0.323,0.292,0.216,0.809,0.2,0.7,0.581,0,0.413,0.812,0.2,0.452,0.836,0.2,0.482,0.794,0.2,0.523,0.811,0.2,0.561,0.831,0,0.583,0.792,0
0.214,0.328,0.217,0.809,0.2,-1,-1,-0.2,0.413,0.812,0.2,0.452,0.836,0.2,0.483,0.794,0.2,0.523,0.811,0.2,0.561,0.831,0,0.583,0.792,0
0.209,0.357,0.216,0.809,0.2,-1,-1,-0.2,0.414,0.812,0.2,0.452,0.836,0.2,0.482,0.794,0.2,0.523,0.81,0.2,0.561,0.831,0,0.584,0.792,0
0.219,0.241,0.216,0.809,0.2,-1,-1,-0.2,0.437,0.358,0.2,0.452,0.836,0.2,0.482,0.794,0.2,0.523,0.811,0.2,0.561,0.831,0,0.584,0.792,0
0.133,0.365,0.216,0.825,0.2,-1,-1,-0.2,0.234,0.806,0.2,0.452,0.836,0.2,0.482,0.794,0.2,0.523,0.811,0.2,0.561,0.831,0,0.584,0.792,0
0.226,0.366,0.216,0.82,0.2,-1,-1,-0.2,0.234,0.806,0.2,0.451,0.837,0.2,0.484,0.794,0.2,0.523,0.811,0.2,0.561,0.831,0,0.584,0.792,0
0.227,0.219,0.216,0.82,0.2,-1,-1,-0.2,0.234,0.806,0.2,0.448,0.318,0.2,0.482,0.794,0.2,0.523,0.811,0.2,0.561,0.831,0,0.584,0.792,0
0.156,0.375,0.215,0.82,0.2,-1,-1,-0.2,0.234,0.806,0.2,0.259,0.802,0.2,0.482,0.794,0.2,0.523,0.81,0.2,0.561,0.831,0,0.584,0.792,0
0.218,0.323,0.215,0.821,0.2,-1,-1,-0.2,0.234,0.806,0.2,0.253,0.804,0.2,0.482,0.794,0.2,0.523,0.811,0.2,0.561,0.831,0,0.584,0.792,0
0.236,0.351,0.216,0.821,0.2,-1,-1,-0.2,0.234,0.806,0.2,0.257,0.802,0.2,0.484,0.793,0.2,0.523,0.811,0.2,0.561,0.831,0,0.584,0.792,0
0.22,0.203,0.216,0.821,0.2,-1,-1,-0.2,0.234,0.806,0.2,0.255,0.804,0.2,0.447,0.266,0.2,0.523,0.811,0.2,0.561,0.831,0,0.584,0.792,0
0.149,0.362,0.216,0.821,0.2,-1,-1,-0.2,0.234,0.806,0.2,0.255,0.804,0.2,0.268,0.801,0.2,0.523,0.811,0.2,0.561,0.831,0,0.584,0.792,0
0.223,0.333,0.216,0.821,0.2,-1,-1,-0.2,0.234,0.806,0.2,0.256,0.802,0.2,0.259,0.829,0.2,0.523,0.811,0.2,0.561,0.831,0,0.583,0.792,0
0.253,0.358,0.216,0.821,0.2,-1,-1,-0.2,0.234,0.806,0.2,0.255,0.804,0.2,0.261,0.827,0.2,0.525,0.779,0.2,0.561,0.831,0,0.584,0.792,0
0.226,0.199,0.216,0.821,0.2,-1,-1,-0.2,0.234,0.806,0.2,0.255,0.803,0.2,0.261,0.828,0.2,0.46,0.266,0.2,0.561,0.831,0,0.583,0.792,0
0.171,0.366,0.216,0.82,0.2,-1,-1,-0.2,0.234,0.806,0.2,0.255,0.804,0.2,0.261,0.827,0.2,0.297,0.8,0.2,0.561,0.831,0,0.584,0.792,0
0.218,0.333,0.216,0.821,0.2,-1,-1,-0.2,0.234,0.806,0.2,0.256,0.804,0.2,0.26,0.828,0.2,0.296,0.806,0.2,0.56,0.831,0,0.584,0.792,0
0.267,0.361,0.216,0.821,0.2,-1,-1,-0.2,0.234,0.806,0.2,0.256,0.804,0.2,0.26,0.827,0.2,0.297,0.806,0.2,0.561,0.831,0,0.584,0.792,0
0.325,0.281,0.216,0.821,0.2,-1,-1,-0.2,0.234,0.806,0.2,0.256,0.804,0.2,0.26,0.827,0.2,0.297,0.806,0.2,0.701,0.577,0,0.583,0.793,0
0.222,0.336,0.216,0.821,0.2,-1,-1,-0.2,0.234,0.806,0.2,0.256,0.804,0.2,0.26,0.827,0.2,0.297,0.806,0.2,-1,-1,-0.2,0.583,0.792,0
0.278,0.351,0.216,0.82,0.2,-1,-1,-0.2,0.234,0.806,0.2,0.256,0.804,0.2,0.26,0.827,0.2,0.297,0.806,0.2,-1,-1,-0.2,0.583,0.791,0
0.316,0.276,0.216,0.82,0.2,-1,-1,-0.2,0.234,0.806,0.2,0.256,0.804,0.2,0.26,0.826,0.2,0.297,0.806,0.2,-1,-1,-0.2,0.659,0.567,0
0.226,0.335,0.216,0.821,0.2,-1,-1,-0.2,0.234,0.806,0.2,0.256,0.804,0.2,0.26,0.826,0.2,0.297,0.806,0.2,-1,-1,-0.2,-1,-1,-0.2

==> csvs/yolo_detection_stats.csv <==
nose,left_eye,right_eye,left_ear,right_ear,left_shoulder,right_shoulder,left_elbow,right_elbow,left_wrist,right_wrist,left_hip,right_hip,left_knee,right_knee,left_ankle,right_ankle,average
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,0.0,0.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,0.0,0.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,0.0,0.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,0.0,0.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
0.0,0.0,0.0,0.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,47.05882
100.0,0.0,0.0,0.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
0.0,0.0,0.0,0.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,47.05882
0.0,0.0,0.0,0.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,47.05882
0.0,0.0,0.0,0.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,47.05882
100.0,0.0,0.0,0.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
0.0,0.0,0.0,0.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,47.05882
0.0,0.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
0.0,0.0,0.0,0.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,47.05882
0.0,0.0,0.0,0.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,47.05882
0.0,0.0,0.0,0.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,47.05882
100.0,0.0,0.0,0.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
0.0,0.0,0.0,0.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,47.05882
0.0,0.0,0.0,0.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,47.05882
0.0,0.0,0.0,0.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,47.05882
100.0,0.0,0.0,0.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
0.0,0.0,0.0,0.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,47.05882
100.0,0.0,0.0,0.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,100.0,0.0,0.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,100.0,0.0,0.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,100.0,0.0,0.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,100.0,0.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,0.0,0.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,0.0,0.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,0.0,0.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,0.0,0.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
0.0,0.0,0.0,0.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,47.05882
100.0,0.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,0.0,0.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
0.0,0.0,0.0,0.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,47.05882
100.0,0.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,0.0,0.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,0.0,0.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,0.0,0.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
0.0,0.0,0.0,0.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,47.05882
0.0,0.0,0.0,0.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,47.05882
0.0,0.0,0.0,0.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,47.05882
0.0,0.0,0.0,0.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,47.05882
0.0,0.0,0.0,0.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,47.05882
100.0,0.0,0.0,0.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,0.0,0.0,0.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,0.0,0.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
0.0,0.0,0.0,0.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,47.05882
0.0,0.0,0.0,0.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,47.05882
0.0,0.0,0.0,0.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,47.05882
0.0,0.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
0.0,0.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
0.0,0.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
0.0,0.0,0.0,0.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,47.05882
100.0,0.0,0.0,0.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,0.0,0.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,100.0,0.0,0.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,58.82353
100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,52.94118
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,64.70588
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,76.47059
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824
100.0,100.0,100.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,70.58824


==> csvs/yolo_summary.csv <==
,nose,left_eye,right_eye,left_ear,right_ear,left_shoulder,right_shoulder,left_elbow,right_elbow,left_wrist,right_wrist,left_hip,right_hip,left_knee,right_knee,left_ankle,right_ankle,average
Average,99.25,79.917,96.833,71.944,33.222,100.0,100.0,88.639,100.0,84.417,100.0,100.0,100.0,0.0,0.0,0.0,0.0,67.895
Standard Deviation,8.629,40.0680,17.514,44.933,47.108,0.0,0.0,31.738,0.0,36.275,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.604
Average ± Standard Deviation,99.25 ± 8.629,79.917 ± 40.068,96.833 ± 17.514,71.944 ± 44.933,33.222 ± 47.108,100.0 ± 0.0,100.0 ± 0.0,88.639 ± 31.738,100.0 ± 0.0,84.417 ± 36.275,100.0 ± 0.0,100.0 ± 0.0,100.0 ± 0.0,0.0 ± 0.0,0.0 ± 0.0,0.0 ± 0.0,0.0 ± 0.0,67.895 ± 6.604

